Robust multigrid techniques for augmented Lagrangian preconditioning of incompressible Stokes equations with extreme viscosity variations

We present augmented Lagrangian Schur complement preconditioners and robust multigrid methods for incompressible Stokes problems with extreme viscosity variations. Such Stokes systems arise, for instance, upon linearization of nonlinear viscous flow problems, and they can have severely inhomogeneous and anisotropic coefficients. Using an augmented Lagrangian formulation for the incompressibility constraint makes the Schur complement easier to approximate, but results in a nearly singular (1,1)-block in the Stokes system. We present eigenvalue estimates for the quality of the Schur complement approximation. To cope with the near-singularity of the (1,1)-block, we extend a multigrid scheme with a discretization-dependent smoother and transfer operators from triangular/tetrahedral to the quadrilateral/hexahedral finite element discretizations $[\mathbb{Q}_k]^d\times \mathbb{P}_{k-1}^{\text{disc}}$, $k\geq 2$, $d=2,3$. Using numerical examples with scalar and with anisotropic fourth-order tensor viscosity arising from linearization of a viscoplastic constitutive relation, we confirm the robustness of the multigrid scheme and the overall efficiency of the solver. We present scalability results using up to 28,672 parallel tasks for problems with up to 1.6 billion unknowns and a viscosity contrast up to ten orders of magnitude.

==> data/S_newton_perturbed_comp_vm_0224.txt <==
0 1
1 1
2 0.00284058
3 0.0120275
4 0.0209479
5 0.0141192
6 0.0091262
7 0.0048106
8 0.00195367
9 0.000467136
10 3.61405e-05
11 6.25083e-06
12 2.703e-06
13 1.26087e-06
14 6.09331e-07


==> data/S_newton_perturbed_comp_vm_vo2_0226.txt <==
0 1
1 1
2 0.00266221
3 0.00551407
4 0.00365617
5 0.00213955
6 0.00108462
7 0.000385314
8 4.3601e-05
9 4.61592e-06
10 8.32873e-07
11 2.3209e-07
12 8.85007e-08
13 3.66911e-08
14 1.52095e-08
15 6.24291e-09
16 2.54074e-09
17 2.49344e-09


==> data/S_newton_perturbed_comp_vm_vo3_0226.txt <==
0 1
1 1
2 0.00202502
3 0.00496083
4 0.00487519
5 0.0027974
6 0.00135825
7 0.000671759
8 0.000264673
9 2.44645e-05
10 1.83382e-06
11 3.15744e-07
12 7.30136e-08
13 1.75149e-08
14 4.21622e-09
15 1.02714e-09
16 1.00291e-09
17 9.08294e-10


==> data/S_newton_perturbed_comp_vm_vo4_0226.txt <==
0 1
1 1
2 0.0017935
3 0.00648836
4 0.010079
5 0.00682448
6 0.00351091
7 0.00168581
8 0.000582214
9 0.00013655
10 2.50268e-05
11 9.23147e-06
12 1.32738e-06
13 1.50532e-07
14 3.01564e-08
15 5.63574e-09
16 1.10183e-09
17 2.22188e-10
18 2.22129e-10


==> data/S_newton_perturbed_comp_vm_vo5_0226.txt <==
0 1
1 1
2 0.00156528
3 0.00789016
4 0.0214607
5 0.0118928
6 0.00854393
7 0.00429846
8 0.00146488
9 0.000456009
10 8.26992e-05
11 7.11237e-06
12 4.50446e-07
13 7.63557e-08
14 1.49034e-08
15 2.95314e-09
16 2.65804e-09
17 1.59573e-09
18 3.21152e-10


==> data/S_newton_perturbed_huber_vm_0227.txt <==
0 1
1 1
2 0.00357155
3 0.0254466
4 0.0351231
5 0.0434659
6 0.0507471
7 0.0319505
8 0.014083
9 0.00527456
10 0.00240362
11 0.000926617
12 0.000498405
13 0.000838308
14 0.000249535
15 0.000327892
16 8.65106e-05
17 3.23871e-05
18 1.35967e-05
19 6.26299e-06
20 1.32518e-06
21 2.0459e-07


==> data/S_newton_standard_comp_vm_0110.txt <==
0 1
1 1
2 0.0113918
3 0.0168075
4 0.0172534
5 0.01709
6 0.0163174
7 0.0152767
8 0.0144607
9 0.0115027
10 0.0110422
11 0.0105123
12 0.00963022
13 0.00914087
14 0.00884483
15 0.00841225
16 0.00809151
17 0.0074025
18 0.00702845
19 0.00670948
20 0.00636769
21 0.00618343
22 0.00572331
23 0.00528361
24 0.00489508
25 0.00453707
26 0.00424259
27 0.00428301
28 0.00410839
29 0.00369759
30 0.00387503
31 0.00374475
32 0.0034074
33 0.00314899
34 0.00273297
35 0.00278578
36 0.0020048
37 0.0013989
38 0.000564562
39 0.000144046
40 1.90863e-05
41 3.72161e-07


==> data/S_newton_standard_comp_vm_vo2_0226.txt <==
0 1
1 1
2 0.0105551
3 0.010569
4 0.00781849
5 0.00678082
6 0.0060076
7 0.0049751
8 0.00441148
9 0.00395185
10 0.00235664
11 0.00228199
12 0.00211729
13 0.00192251
14 0.00164688
15 0.00159733
16 0.00147737
17 0.00131969
18 0.00124519
19 0.0011029
20 0.0011453
21 0.000851927
22 0.000861919
23 0.000653743
24 0.000424493
25 0.000277632
26 0.000162256
27 5.34947e-05
28 1.60065e-05
29 2.25873e-06
30 5.99964e-08
31 4.5148e-11
32 1.83409e-15


==> data/S_newton_standard_comp_vm_vo3_0226.txt <==
0 1
1 1
2 0.00872795
3 0.0122286
4 0.0112151
5 0.0106753
6 0.0100375
7 0.00951554
8 0.00881577
9 0.00790336
10 0.00734432
11 0.00691591
12 0.00537204
13 0.00526426
14 0.00490256
15 0.00472665
16 0.00443165
17 0.00416327
18 0.00372347
19 0.0035154
20 0.00321232
21 0.00289022
22 0.00273417
23 0.00264325
24 0.00252883
25 0.0024495
26 0.00229941
27 0.00228174
28 0.00104658
29 0.00111898
30 0.00102084
31 0.000971503
32 0.000924729
33 0.000877383
34 0.000761299
35 0.000818535
36 0.00065443
37 0.000704724
38 0.000560644
39 0.000506515
40 0.000217455
41 0.000109443
42 7.48415e-05
43 2.3617e-05
44 2.23816e-06
45 3.34497e-08
46 1.02994e-11
47 5.14967e-12
48 4.82787e-12
49 4.22439e-12
50 3.1683e-12


==> data/S_newton_standard_comp_vm_vo4_0226.txt <==
0 1
1 1
2 0.00771963
3 0.0120925
4 0.0106126
5 0.0126442
6 0.0119795
7 0.0114592
8 0.0083877
9 0.00750314
10 0.00696305
11 0.00646429
12 0.00637419
13 0.00564161
14 0.00555884
15 0.00440524
16 0.0044491
17 0.0041814
18 0.00238826
19 0.00256713
20 0.00198314
21 0.00203287
22 0.00170005
23 0.00141838
24 0.00158018
25 0.00130419
26 0.00122225
27 0.00122866
28 0.00120973
29 0.000988489
30 0.000896219
31 0.00062861
32 0.000312236
33 9.71815e-05
34 2.48714e-05
35 2.86824e-06
36 5.95188e-08
37 2.36935e-11
38 2.07318e-11
39 2.07305e-11


==> data/S_newton_standard_comp_vm_vo5_0226.txt <==
0 1
1 1
2 0.00730627
3 0.0132205
4 0.0104478
5 0.00923083
6 0.00868483
7 0.00770943
8 0.00723033
9 0.00667818
10 0.00630138
11 0.00590185
12 0.0053292
13 0.00511042
14 0.0046301
15 0.00441612
16 0.00327968
17 0.00389532
18 0.00317431
19 0.00300723
20 0.00208074
21 0.00196762
22 0.00159595
23 0.00154382
24 0.00137887
25 0.00139559
26 0.00118785
27 0.00107395
28 0.00115707
29 0.00096267
30 0.000972356
31 0.000823181
32 0.00082753
33 0.00082274
34 0.000341009
35 0.000130833
36 4.79968e-05
37 9.16659e-06
38 4.05819e-07
39 1.19164e-09
40 5.95822e-10


==> data/S_newton_standard_huber_vm_0110.txt <==
0 1
1 1
2 0.96892
3 0.938944
4 0.924326
5 0.809408
6 0.784671
7 0.76069
8 0.748865
9 0.742991
10 0.731378
11 0.725658
12 0.719985
13 0.714348
14 0.708763
15 0.686606
16 0.683927
17 0.641327
18 0.636352
19 0.63384
20 0.632607
21 0.593088
22 0.590778
23 0.588466
24 0.551686
25 0.549545
26 0.548459
27 0.547393
28 0.545245
29 0.543121
30 0.540992
31 0.532541
32 0.531503
33 0.530463
34 0.529427
35 0.528393
36 0.527359
37 0.526331
38 0.525814
39 0.460816
40 0.446778
41 0.445035
42 0.444162
43 0.443298
44 0.442429
45 0.442
46 0.441134
47 0.440705
48 0.385676
49 0.384935
50 0.384555
51 0.289585
52 0.285493
53 0.249866
54 0.248894
55 0.233312
56 0.232862
57 0.2324
58 0.174835
59 0.173478
60 0.172787
61 0.171445
62 0.170098
63 0.128553
64 0.12805
65 0.127548
66 0.0661831
67 0.0646882
68 0.0603987
69 0.0585211
70 0.0566274
71 0.0558135
72 0.0553152
73 0.0548607
74 0.028311
75 0.0263158
76 0.0258174
77 0.0250484
78 0.0247855
79 0.0184977
80 0.00514756
81 0.00393711
82 0.00264099
83 0.00195085
84 0.00163654
85 0.000570175
86 0.000397739
87 0.000271447
88 0.000153087
89 5.16676e-05
90 1.56696e-05
91 2.38521e-06
92 8.26917e-08


==> data/S_picard_comp_vm_0111.txt <==
0 1
1 1
2 0.00284058
3 0.00206463
4 0.00162974
5 0.00136483
6 0.00119713
7 0.0010728
8 0.000972769
9 0.000888647
10 0.000817979
11 0.000756438
12 0.000702193
13 0.000654239
14 0.000611596
15 0.000573064
16 0.000537921
17 0.000505718
18 0.000476075
19 0.000448651
20 0.000423284
21 0.000399889
22 0.000378243
23 0.000358133
24 0.000339402
25 0.000321931
26 0.000305618
27 0.000290375
28 0.00027612
29 0.000262779
30 0.000250287
31 0.000238582
32 0.000227609
33 0.000217317
34 0.000207658
35 0.000198588
36 0.000190067
37 0.000182056
38 0.000174518
39 0.00016742
40 0.000160732
41 0.000154423
42 0.000148468
43 0.00014284
44 0.000137518
45 0.000132479
46 0.000127705
47 0.000123177
48 0.000118879
49 0.000114795
50 0.00011091
51 0.000107213
52 0.000103691
53 0.000100332
54 9.71278e-05
55 9.40673e-05
56 9.11425e-05
57 8.83452e-05
58 8.56679e-05
59 8.3104e-05
60 8.06468e-05
61 7.82906e-05
62 7.60299e-05
63 7.38595e-05
64 7.17747e-05
65 6.9771e-05
66 6.78443e-05
67 6.59907e-05
68 6.42066e-05
69 6.24886e-05
70 6.08335e-05
71 5.92382e-05
72 5.77e-05
73 5.62163e-05
74 5.47844e-05
75 5.34021e-05
76 5.20671e-05
77 5.07773e-05
78 4.95308e-05
79 4.83256e-05
80 4.716e-05
81 4.60322e-05
82 4.49408e-05
83 4.38841e-05
84 4.28608e-05
85 4.18694e-05
86 4.09087e-05
87 3.99775e-05
88 3.90745e-05
89 3.81987e-05
90 3.7349e-05
91 3.65244e-05
92 3.57239e-05
93 3.49467e-05
94 3.41918e-05
95 3.34584e-05
96 3.27457e-05
97 3.2053e-05
98 3.13796e-05
99 3.07247e-05
100 3.00877e-05
101 2.94679e-05
102 2.88649e-05
103 2.82779e-05
104 2.77064e-05
105 2.715e-05
106 2.66081e-05
107 2.60802e-05
108 2.55658e-05
109 2.50646e-05
110 2.4576e-05
111 2.40997e-05
112 2.36353e-05
113 2.31825e-05
114 2.27407e-05
115 2.23098e-05
116 2.18893e-05
117 2.1479e-05
118 2.10785e-05
119 2.06875e-05
120 2.03058e-05
121 1.9933e-05
122 1.9569e-05
123 1.92134e-05
124 1.8866e-05
125 1.85266e-05
126 1.81949e-05
127 1.78708e-05
128 1.7554e-05
129 1.72442e-05
130 1.69414e-05
131 1.66452e-05
132 1.63556e-05
133 1.60724e-05
134 1.57953e-05
135 1.55242e-05
136 1.5259e-05
137 1.49994e-05
138 1.47454e-05
139 1.44968e-05
140 1.42534e-05
141 1.40152e-05
142 1.37819e-05
143 1.35535e-05
144 1.33298e-05
145 1.31107e-05
146 1.28961e-05
147 1.26858e-05
148 1.24799e-05
149 1.22781e-05
150 1.20803e-05
151 1.18865e-05
152 1.16966e-05
153 1.15104e-05
154 1.13279e-05
155 1.11489e-05
156 1.09735e-05
157 1.08015e-05
158 1.06328e-05
159 1.04674e-05
160 1.03051e-05
161 1.0146e-05
162 9.98982e-06
163 9.83664e-06
164 9.68635e-06
165 9.53888e-06
166 9.39417e-06
167 9.25215e-06
168 9.11276e-06
169 8.97595e-06
170 8.84164e-06
171 8.7098e-06
172 8.58036e-06
173 8.45326e-06
174 8.32847e-06
175 8.20591e-06
176 8.08556e-06
177 7.96735e-06
178 7.85125e-06
179 7.7372e-06
180 7.62516e-06
181 7.51509e-06
182 7.40695e-06
183 7.30069e-06
184 7.19628e-06
185 7.09367e-06
186 6.99282e-06
187 6.89371e-06
188 6.7963e-06
189 6.70054e-06
190 6.60641e-06
191 6.51386e-06
192 6.42288e-06
193 6.33342e-06
194 6.24546e-06
195 6.15896e-06
196 6.07389e-06
197 5.99024e-06
198 5.90796e-06
199 5.82703e-06
200 5.74742e-06
201 5.66911e-06
202 5.59207e-06
203 5.51628e-06
204 5.44171e-06
205 5.36834e-06
206 5.29615e-06
207 5.2251e-06
208 5.15519e-06
209 5.08638e-06
210 5.01866e-06
211 4.95201e-06
212 4.8864e-06
213 4.82182e-06
214 4.75824e-06
215 4.69565e-06
216 4.63403e-06
217 4.57337e-06
218 4.51363e-06
219 4.45481e-06
220 4.39689e-06
221 4.33986e-06
222 4.28369e-06
223 4.22837e-06
224 4.17388e-06
225 4.12022e-06
226 4.06736e-06
227 4.01529e-06
228 3.964e-06
229 3.91347e-06
230 3.8637e-06
231 3.81465e-06
232 3.76633e-06
233 3.71872e-06
234 3.67181e-06
235 3.62558e-06
236 3.58003e-06
237 3.53514e-06
238 3.4909e-06
239 3.44729e-06
240 3.40432e-06
241 3.36196e-06
242 3.32021e-06
243 3.27906e-06
244 3.2385e-06
245 3.19851e-06
246 3.15908e-06
247 3.12022e-06
248 3.0819e-06
249 3.04412e-06
250 3.00687e-06
251 2.97015e-06
252 2.93393e-06
253 2.89822e-06
254 2.86301e-06
255 2.82828e-06
256 2.79403e-06
257 2.76026e-06
258 2.72695e-06
259 2.69409e-06
260 2.66169e-06
261 2.62973e-06
262 2.5982e-06
263 2.5671e-06
264 2.53642e-06
265 2.50616e-06
266 2.47631e-06
267 2.44686e-06
268 2.4178e-06
269 2.38913e-06
270 2.36085e-06
271 2.33294e-06
272 2.3054e-06
273 2.27823e-06
274 2.25142e-06
275 2.22497e-06
276 2.19886e-06
277 2.1731e-06
278 2.14768e-06
279 2.12258e-06
280 2.09782e-06
281 2.07338e-06
282 2.04926e-06
283 2.02545e-06
284 2.00195e-06
285 1.97876e-06
286 1.95586e-06
287 1.93326e-06
288 1.91096e-06
289 1.88893e-06
290 1.86719e-06
291 1.84573e-06
292 1.82454e-06
293 1.80362e-06
294 1.78297e-06
295 1.76258e-06
296 1.74245e-06
297 1.72258e-06
298 1.70295e-06
299 1.68357e-06
300 1.66444e-06
301 1.64554e-06
302 1.62689e-06
303 1.60846e-06
304 1.59027e-06
305 1.5723e-06
306 1.55456e-06
307 1.53703e-06
308 1.51973e-06
309 1.50264e-06
310 1.48576e-06
311 1.46908e-06
312 1.45262e-06
313 1.43635e-06
314 1.42029e-06
315 1.40442e-06
316 1.38875e-06
317 1.37326e-06
318 1.35797e-06
319 1.34286e-06
320 1.32794e-06
321 1.3132e-06
322 1.29864e-06
323 1.28425e-06
324 1.27003e-06
325 1.25599e-06
326 1.24212e-06
327 1.22841e-06
328 1.21487e-06
329 1.20149e-06
330 1.18827e-06
331 1.17521e-06
332 1.16231e-06
333 1.14956e-06
334 1.13696e-06
335 1.12451e-06
336 1.1122e-06
337 1.10005e-06
338 1.08803e-06
339 1.07616e-06
340 1.06443e-06
341 1.05284e-06
342 1.04139e-06
343 1.03006e-06
344 1.01888e-06
345 1.00782e-06
346 9.96891e-07


==> data/S_picard_huber_vm_0228.txt <==
0 1
1 1
2 0.00357155
3 0.00287053
4 0.00243573
5 0.00214013
6 0.00193592
7 0.00177352
8 0.00165258
9 0.00152814
10 0.00143333
11 0.00135382
12 0.00130189
13 0.00123809
14 0.00119464
15 0.00114465
16 0.00110556
17 0.00108196
18 0.00104896
19 0.00101829
20 0.000994875
21 0.000968898
22 0.000949428
23 0.000927937
24 0.000910611
25 0.000894571
26 0.000880544
27 0.000863121
28 0.000846497
29 0.000839819
30 0.00082162
31 0.000809712
32 0.000797983
33 0.000792575
34 0.000780879
35 0.000765064
36 0.000755676
37 0.000746488
38 0.000734723
39 0.000727718
40 0.000722498
41 0.000710794
42 0.000706575
43 0.000700764
44 0.000688699
45 0.000681543
46 0.000678266
47 0.000673211
48 0.000665527
49 0.000655124
50 0.000651255
51 0.000644299
52 0.000636958
53 0.000633132
54 0.000627944
55 0.000623221
56 0.000614489
57 0.000607528
58 0.0006025
59 0.000598094
60 0.000593343
61 0.000588817
62 0.000584033
63 0.000575269
64 0.000572418
65 0.00056753
66 0.000558818
67 0.000556148
68 0.000553324
69 0.000548696
70 0.000548052
71 0.000562369
72 0.000579186
73 0.000590821
74 0.000596645
75 0.000603954
76 0.000598916
77 0.000600615
78 0.000599706
79 0.000598233
80 0.000597475
81 0.000596398
82 0.000593693
83 0.000592426
84 0.000588901
85 0.00058162
86 0.0005789
87 0.000571405
88 0.000568671
89 0.000570109
90 0.000565295
91 0.00056271
92 0.000550617
93 0.000545853
94 0.000534682
95 0.000528928
96 0.000524596
97 0.000524676
98 0.000528229
99 0.00052884
100 0.000532114
101 0.000527535
102 0.000522107
103 0.000519615
104 0.000511918
105 0.000504359
106 0.000495314
107 0.000491929
108 0.000485154
109 0.000480284
110 0.000475815
111 0.000470648
112 0.000465379
113 0.000463898
114 0.00045864
115 0.000453854
116 0.000451821
117 0.000449017
118 0.000445034
119 0.000443677
120 0.000438621
121 0.000434038
122 0.000430471
123 0.000427244
124 0.000420976
125 0.000417057
126 0.000413725
127 0.000410942
128 0.000408489
129 0.000405172
130 0.000402852
131 0.000401575
132 0.000402025
133 0.000401469
134 0.000396929
135 0.000392523
136 0.000391057
137 0.000388608
138 0.000385237
139 0.000381656
140 0.000380219
141 0.000377413
142 0.000375218
143 0.000372076
144 0.000369429
145 0.000365377
146 0.000363027
147 0.000359858
148 0.000356759
149 0.000353191
150 0.00035178
151 0.00034915
152 0.000346729
153 0.000342609
154 0.0003394
155 0.000337158
156 0.000336078
157 0.000334862
158 0.000332347
159 0.000330731
160 0.000326672
161 0.000323496
162 0.00032148
163 0.000319374
164 0.000316554
165 0.000314075
166 0.000312188
167 0.000310863
168 0.000309276
169 0.000308123
170 0.000307503
171 0.000307149
172 0.000306303
173 0.000304832
174 0.000302269
175 0.000300051
176 0.000296358
177 0.000293992
178 0.000292515
179 0.000290189
180 0.000288
181 0.000286188
182 0.000283417
183 0.00028152
184 0.00027996
185 0.000277987
186 0.000275864
187 0.000273106
188 0.000270089
189 0.000267985
190 0.000265881
191 0.000263921
192 0.000261868
193 0.000259944
194 0.000258932
195 0.000258733
196 0.000257849
197 0.00025746
198 0.000256125
199 0.000254822
200 0.000253444
201 0.000251711
202 0.000250135
203 0.000249702
204 0.000248773
205 0.000247227
206 0.000245742
207 0.000244566
208 0.000243209
209 0.000242113
210 0.000240729
211 0.000239196
212 0.000237783
213 0.000236564
214 0.000236058
215 0.000236317
216 0.000235123
217 0.00023373
218 0.00023196
219 0.000230122
220 0.000228274
221 0.000226197
222 0.000224053
223 0.000222249
224 0.000220784
225 0.000219498
226 0.000218269
227 0.000217337
228 0.000216332
229 0.00021531
230 0.000214562
231 0.000213721
232 0.000212552
233 0.000211436
234 0.000210191
235 0.000208847
236 0.000207644
237 0.000206704
238 0.00020599
239 0.00020564
240 0.000205133
241 0.000204568
242 0.000203836
243 0.000203006
244 0.000202249
245 0.000201577
246 0.000201054
247 0.000200471
248 0.000199882
249 0.000199314
250 0.000198872
251 0.000198441
252 0.000198296
253 0.000197877
254 0.000196905
255 0.000196057
256 0.000194651
257 0.000193497
258 0.000192453
259 0.00019175
260 0.000190779
261 0.000190109
262 0.000189103
263 0.000187505
264 0.000186325
265 0.00018562
266 0.000184828
267 0.000183689
268 0.000182027
269 0.000180563
270 0.000178801
271 0.00017752
272 0.000175922
273 0.000174881
274 0.000173146
275 0.00017145
276 0.000170148
277 0.00016945
278 0.000169287
279 0.000169078
280 0.000168768
281 0.000168407
282 0.000167617
283 0.000166319
284 0.00016501
285 0.000163702
286 0.000162273
287 0.000160853
288 0.000159475
289 0.000158158
290 0.000157193
291 0.000156338
292 0.00015548
293 0.000154812
294 0.000154118
295 0.000153362
296 0.00015255
297 0.000151695
298 0.000150857
299 0.000150041
300 0.00014935


==> data/local/2d_cg_q3-p2_allu.dat <==
N NREF NSINKER DISCR ORDER CASE DR GAMMA ITER
16 3 8 cg 3 4 1 0 10
16 3 8 cg 3 4 1 1 8
16 3 8 cg 3 4 1 10 5
16 3 8 cg 3 4 1 100 3
16 3 8 cg 3 4 1 1000 2
16 3 8 cg 3 5 1 0 10
16 3 8 cg 3 5 1 1 8
16 3 8 cg 3 5 1 10 5
16 3 8 cg 3 5 1 100 3
16 3 8 cg 3 5 1 1000 2
16 3 8 cg 3 4 100 0 16
16 3 8 cg 3 4 100 1 7
16 3 8 cg 3 4 100 10 4
16 3 8 cg 3 4 100 100 2
16 3 8 cg 3 4 100 1000 1
16 3 8 cg 3 5 100 0 16
16 3 8 cg 3 5 100 1 12
16 3 8 cg 3 5 100 10 6
16 3 8 cg 3 5 100 100 3
16 3 8 cg 3 5 100 1000 2
16 3 8 cg 3 4 10000 0 23
16 3 8 cg 3 4 10000 1 8
16 3 8 cg 3 4 10000 10 5
16 3 8 cg 3 4 10000 100 3
16 3 8 cg 3 4 10000 1000 2
16 3 8 cg 3 5 10000 0 23
16 3 8 cg 3 5 10000 1 17
16 3 8 cg 3 5 10000 10 8
16 3 8 cg 3 5 10000 100 4
16 3 8 cg 3 5 10000 1000 2
16 3 8 cg 3 4 1000000 0 30
16 3 8 cg 3 4 1000000 1 9
16 3 8 cg 3 4 1000000 10 6
16 3 8 cg 3 4 1000000 100 4
16 3 8 cg 3 4 1000000 1000 2
16 3 8 cg 3 5 1000000 0 30
16 3 8 cg 3 5 1000000 1 22
16 3 8 cg 3 5 1000000 10 10
16 3 8 cg 3 5 1000000 100 5
16 3 8 cg 3 5 1000000 1000 3
16 3 8 cg 3 4 100000000 0 68
16 3 8 cg 3 4 100000000 1 12
16 3 8 cg 3 4 100000000 10 7
16 3 8 cg 3 4 100000000 100 5
16 3 8 cg 3 4 100000000 1000 3
16 3 8 cg 3 5 100000000 0 68
16 3 8 cg 3 5 100000000 1 37
16 3 8 cg 3 5 100000000 10 16
16 3 8 cg 3 5 100000000 100 8
16 3 8 cg 3 5 100000000 1000 4
16 3 8 cg 3 4 10000000000 0
16 3 8 cg 3 4 10000000000 1 13
16 3 8 cg 3 4 10000000000 10 10
16 3 8 cg 3 4 10000000000 100 5
16 3 8 cg 3 4 10000000000 1000 4
16 3 8 cg 3 5 10000000000 0
16 3 8 cg 3 5 10000000000 1 90
16 3 8 cg 3 5 10000000000 10 21
16 3 8 cg 3 5 10000000000 100 10
16 3 8 cg 3 5 10000000000 1000 6
16 3 20 cg 3 4 1 0 10
16 3 20 cg 3 4 1 1 9
16 3 20 cg 3 4 1 10 5
16 3 20 cg 3 4 1 100 3
16 3 20 cg 3 4 1 1000 2
16 3 20 cg 3 5 1 0 10
16 3 20 cg 3 5 1 1 9
16 3 20 cg 3 5 1 10 5
16 3 20 cg 3 5 1 100 3
16 3 20 cg 3 5 1 1000 2
16 3 20 cg 3 4 100 0 18
16 3 20 cg 3 4 100 1 8
16 3 20 cg 3 4 100 10 5
16 3 20 cg 3 4 100 100 2
16 3 20 cg 3 4 100 1000 1
16 3 20 cg 3 5 100 0 18
16 3 20 cg 3 5 100 1 13
16 3 20 cg 3 5 100 10 7
16 3 20 cg 3 5 100 100 3
16 3 20 cg 3 5 100 1000 2
16 3 20 cg 3 4 10000 0 29
16 3 20 cg 3 4 10000 1 10
16 3 20 cg 3 4 10000 10 7
16 3 20 cg 3 4 10000 100 4
16 3 20 cg 3 4 10000 1000 2
16 3 20 cg 3 5 10000 0 29
16 3 20 cg 3 5 10000 1 21
16 3 20 cg 3 5 10000 10 10
16 3 20 cg 3 5 10000 100 4
16 3 20 cg 3 5 10000 1000 2
16 3 20 cg 3 4 1000000 0 57
16 3 20 cg 3 4 1000000 1 10
16 3 20 cg 3 4 1000000 10 8
16 3 20 cg 3 4 1000000 100 5
16 3 20 cg 3 4 1000000 1000 3
16 3 20 cg 3 5 1000000 0 57
16 3 20 cg 3 5 1000000 1 31
16 3 20 cg 3 5 1000000 10 14
16 3 20 cg 3 5 1000000 100 7
16 3 20 cg 3 5 1000000 1000 4
16 3 20 cg 3 4 100000000 0 86
16 3 20 cg 3 4 100000000 1 14
16 3 20 cg 3 4 100000000 10 9
16 3 20 cg 3 4 100000000 100 6
16 3 20 cg 3 4 100000000 1000 4
16 3 20 cg 3 5 100000000 0 86
16 3 20 cg 3 5 100000000 1 54
16 3 20 cg 3 5 100000000 10 19
16 3 20 cg 3 5 100000000 100 8
16 3 20 cg 3 5 100000000 1000 5
16 3 20 cg 3 4 10000000000 0
16 3 20 cg 3 4 10000000000 1 20
16 3 20 cg 3 4 10000000000 10 11
16 3 20 cg 3 4 10000000000 100 7
16 3 20 cg 3 4 10000000000 1000 5
16 3 20 cg 3 5 10000000000 0
16 3 20 cg 3 5 10000000000 1 85
16 3 20 cg 3 5 10000000000 10 22
16 3 20 cg 3 5 10000000000 100 11
16 3 20 cg 3 5 10000000000 1000 6

